Nonlocal energy density functionals for pairing and beyond-mean-field calculations

We propose to use two-body regularized finite-range pseudopotential to generate nuclear energy density functional (EDF) in both particle-hole and particle-particle channels, which makes it free from self-interaction and self-pairing, and also free from singularities when used beyond mean field. We derive a sequence of pseudopotentials regularized up to next-to-leading order (NLO) and next-to-next-to-leading order (N2LO), which fairly well describe infinite-nuclear-matter properties and finite open-shell paired and/or deformed nuclei. Since pure two-body pseudopotentials cannot generate sufficiently large effective mass, the obtained solutions constitute a preliminary step towards future implementations, which will include, e.g., EDF terms generated by three-body pseudopotentials.

==> REG2c.161026.covariance.matrix.five.eigenvalues.kept.txt <==
          W_1^(0)                 B_1^(0)                 H_1^(0)                 M_1^(0)                 W_1^(2)                 B_1^(2)                 H_1^(2)                 M_1^(2)                 W_SO
W_1^(0)   0.176286998476606D+00   0.169134476285272D+00   0.100127331982681D+01   0.591123961929623D+00   0.344191216548314D-01   0.106067720081058D+00  -0.214153965492909D+00   0.856992053545516D-01   0.182707943660719D+01
B_1^(0)   0.169134476285272D+00   0.171505892783728D+00   0.961063488421432D+00   0.546501993973901D+00   0.153828982685654D-02   0.869041963167280D-01  -0.199912057375571D+00   0.832527579294546D-01   0.183582750612924D+01
H_1^(0)   0.100127331982681D+01   0.961063488421432D+00   0.836642683115915D+01   0.582401426853419D+01   0.210848470788497D+01   0.210031647810018D+01  -0.189771633372926D+01   0.308769460531527D+00   0.938446042532301D+01
M_1^(0)   0.591123961929623D+00   0.546501993973901D+00   0.582401426853419D+01   0.433234430082524D+01   0.200362945730693D+01   0.181715310065131D+01  -0.134430575787053D+01   0.109951959736533D+00   0.479747916140591D+01
W_1^(2)   0.344191216548314D-01   0.153828982685652D-02   0.210848470788497D+01   0.200362945730693D+01   0.157670312848918D+01   0.122547400655290D+01  -0.523706740211575D+00  -0.133273369018285D+00  -0.102856870865289D+01
B_1^(2)   0.106067720081058D+00   0.869041963167280D-01   0.210031647810018D+01   0.181715310065131D+01   0.122547400655290D+01   0.999212446195017D+00  -0.497847762322368D+00  -0.666350981142413D-01   0.648968342098323D-01
H_1^(2)  -0.214153965492909D+00  -0.199912057375571D+00  -0.189771633372926D+01  -0.134430575787053D+01  -0.523706740211575D+00  -0.497847762322368D+00   0.442994480796969D+00  -0.630921472138438D-01  -0.201523980971800D+01
M_1^(2)   0.856992053545516D-01   0.832527579294546D-01   0.308769460531527D+00   0.109951959736533D+00  -0.133273369018285D+00  -0.666350981142413D-01  -0.630921472138438D-01   0.575306648348122D-01   0.104315701607694D+01
W_SO      0.182707943660719D+01   0.183582750612924D+01   0.938446042532301D+01   0.479747916140591D+01  -0.102856870865289D+01   0.648968342098323D-01  -0.201523980971800D+01   0.104315701607694D+01   0.216601065905663D+02


==> REG4c.161026.covariance.matrix.five.eigenvalues.kept.txt <==
          W_1^(0)                 B_1^(0)                 H_1^(0)                 M_1^(0)                 W_1^(2)                 B_1^(2)                 H_1^(2)                 M_1^(2)                 W_1^(4)                 B_1^(4)                 H_1^(4)                 M_1^(4)                 W_SO
W_1^(0)   0.231073069277985D+03  -0.426847715963319D+03  -0.547334876033665D+02  -0.509208762747412D+02  -0.262957191047165D+03   0.174037481328643D+03  -0.220016473251850D+03  -0.244898286595851D+03  -0.161451027613494D+03   0.344359608948724D+03  -0.641203694213491D+02   0.282024968235373D+03  -0.307873804578198D+02
B_1^(0)  -0.426847715963319D+03   0.419235456079103D+04   0.245570421161979D+03   0.218281982485317D+03   0.141856967305780D+04  -0.878084546059357D+03   0.597061933008529D+03  -0.556155989936161D+03   0.140652924546474D+04  -0.297306105451638D+04  -0.691930086493205D+02  -0.205725900534338D+04   0.254477437657275D+02
H_1^(0)  -0.547334876033665D+02   0.245570421161979D+03   0.322725062091808D+02   0.120582076384422D+02   0.823387183431084D+02  -0.727634088117674D+02   0.654117446066034D+02   0.272302725805652D+02   0.956026316584576D+02  -0.166211956826591D+03  -0.392365002253367D+01  -0.125408610029420D+03  -0.180327132246892D+01
M_1^(0)  -0.509208762747412D+02   0.218281982485317D+03   0.120582076384422D+02   0.287889106041400D+02   0.111168693167280D+03  -0.536188520083501D+02   0.541385372377593D+02   0.148614324631081D+02   0.723215924962375D+02  -0.169053220099637D+03   0.136895055817075D+02  -0.129649247471053D+03   0.225156890789607D+02
W_1^(2)  -0.262957191047165D+03   0.141856967305780D+04   0.823387183431084D+02   0.111168693167280D+03   0.625932895881551D+03  -0.312829548228308D+03   0.280283360799536D+03  -0.319400260679980D+02   0.466529688149967D+03  -0.106071547298868D+04   0.590669591167951D+02  -0.737735542717030D+03   0.711118080047585D+02
B_1^(2)   0.174037481328643D+03  -0.878084546059357D+03  -0.727634088117674D+02  -0.536188520083501D+02  -0.312829548228308D+03   0.246415853002427D+03  -0.212131137081766D+03  -0.415844518633324D+02  -0.313904268209458D+03   0.628765482973360D+03   0.456573653106092D+01   0.476396025473006D+03   0.223622931380004D+01
H_1^(2)  -0.220016473251850D+03   0.597061933008529D+03   0.654117446066034D+02   0.541385372377593D+02   0.280283360799536D+03  -0.212131137081766D+03   0.230156181374854D+03   0.191324008295874D+03   0.222974026775627D+03  -0.450760150751067D+03   0.366305658437809D+02  -0.364407138749016D+03   0.156258907552951D+02
M_1^(2)  -0.244898286595851D+03  -0.556155989936161D+03   0.272302725805652D+02   0.148614324631081D+02  -0.319400260679980D+02  -0.415844518633324D+02   0.191324008295874D+03   0.582061700736935D+03  -0.143797162777687D+03   0.343095660328222D+03   0.101846647251158D+03   0.145936185683788D+03   0.281909313085720D+02
W_1^(4)  -0.161451027613494D+03   0.140652924546474D+04   0.956026316584576D+02   0.723215924962374D+02   0.466529688149967D+03  -0.313904268209458D+03   0.222974026775627D+03  -0.143797162777687D+03   0.483138390717039D+03  -0.989372644886481D+03  -0.288380605550653D+02  -0.696901854073005D+03   0.400166603372343D+01
B_1^(4)   0.344359608948724D+03  -0.297306105451638D+04  -0.166211956826591D+03  -0.169053220099637D+03  -0.106071547298868D+04   0.628765482973360D+03  -0.450760150751067D+03   0.343095660328222D+03  -0.989372644886481D+03   0.213487814819902D+04   0.177156963777521D+02   0.148025072080104D+04  -0.399373569420703D+02
H_1^(4)  -0.641203694213491D+02  -0.691930086493205D+02  -0.392365002253367D+01   0.136895055817075D+02   0.590669591167951D+02   0.456573653106092D+01   0.366305658437809D+02   0.101846647251158D+03  -0.288380605550653D+02   0.177156963777521D+02   0.498553442012515D+02   0.137006043461420D+02   0.300658282575003D+02
M_1^(4)   0.282024968235373D+03  -0.205725900534338D+04  -0.125408610029420D+03  -0.129649247471053D+03  -0.737735542717030D+03   0.476396025473006D+03  -0.364407138749016D+03   0.145936185683788D+03  -0.696901854073005D+03   0.148025072080104D+04   0.137006043461420D+02   0.106590596222988D+04  -0.214568479829286D+02
W_SO     -0.307873804578198D+02   0.254477437657275D+02  -0.180327132246893D+01   0.225156890789607D+02   0.711118080047585D+02   0.223622931380003D+01   0.156258907552951D+02   0.281909313085720D+02   0.400166603372343D+01  -0.399373569420703D+02   0.300658282575003D+02  -0.214568479829286D+02   0.662790273640865D+02

